Calibrating Practical Privacy Risks for Differentially Private Machine Learning

Differential privacy quantifies privacy through the privacy budget $\epsilon$, yet its practical interpretation is complicated by variations across models and datasets. Recent research on differentially private machine learning and membership inference has highlighted that with the same theoretical $\epsilon$ setting, the likelihood-ratio-based membership inference (LiRA) attacking success rate (ASR) may vary according to specific datasets and models, which might be a better indicator for evaluating real-world privacy risks. Inspired by this practical privacy measure, we study the approaches that can lower the attacking success rate to allow for more flexible privacy budget settings in model training. We find that by selectively suppressing privacy-sensitive features, we can achieve lower ASR values without compromising application-specific data utility. We use the SHAP and LIME model explainer to evaluate feature sensitivities and develop feature-masking strategies. Our findings demonstrate that the LiRA $ASR^M$ on model $M$ can properly indicate the inherent privacy risk of a dataset for modeling, and it's possible to modify datasets to enable the use of larger theoretical $\epsilon$ settings to achieve equivalent practical privacy protection. We have conducted extensive experiments to show the inherent link between ASR and the dataset's privacy risk. By carefully selecting features to mask, we can preserve more data utility with equivalent practical privacy protection and relaxed $\epsilon$ settings. The implementation details are shared online at the provided GitHub URL \url{https://anonymous.4open.science/r/On-sensitive-features-and-empirical-epsilon-lower-bounds-BF67/}.

==> results/RaFD_optimize.csv <==
Index,ASR_0.5,ASR_1,ASR_1.5,ASR_2,ASR_2.5,ASR_3,ASR_3.5,ASR_4,ASR_4.5,ASR_5,ASR_5.5,ASR_6,ASR_6.5,ASR_7
1,0.499,0.504,0.511,0.497,0.505,0.514,0.53,0.521,0.547,0.51,0.545,0.525,0.523,0.53
2,0.516,0.515,0.507,0.493,0.507,0.531,0.514,0.539,0.505,0.518,0.548,0.525,0.533,0.526
3,0.508,0.497,0.519,0.521,0.523,0.502,0.523,0.515,0.537,0.523,0.525,0.521,0.533,0.522
4,0.505,0.513,0.502,0.514,0.504,0.528,0.522,0.539,0.547,0.499,0.533,0.524,0.521,0.532
5,0.507,0.522,0.502,0.496,0.524,0.504,0.523,0.519,0.529,0.495,0.543,0.541,0.529,0.535
6,0.511,0.494,0.496,0.495,0.518,0.529,0.528,0.511,0.517,0.518,0.531,0.537,0.535,0.539
7,0.505,0.484,0.512,0.503,0.515,0.507,0.515,0.525,0.538,0.514,0.533,0.528,0.537,0.526
8,0.503,0.481,0.494,0.503,0.509,0.496,0.527,0.534,0.514,0.492,0.532,0.543,0.536,0.542
9,0.498,0.487,0.519,0.495,0.52,0.526,0.514,0.538,0.526,0.499,0.532,0.528,0.523,0.533
10,0.516,0.476,0.498,0.522,0.514,0.515,0.527,0.533,0.518,0.533,0.523,0.521,0.524,0.542
11,0.509,0.516,0.509,0.519,0.506,0.516,0.522,0.52,0.509,0.511,0.527,0.537,0.531,0.535
12,0.501,0.498,0.498,0.505,0.525,0.514,0.527,0.539,0.52,0.544,0.527,0.537,0.524,0.541
13,0.502,0.49,0.505,0.522,0.524,0.521,0.522,0.509,0.517,0.499,0.525,0.532,0.528,0.527
14,0.505,0.479,0.498,0.508,0.526,0.516,0.527,0.536,0.545,0.526,0.538,0.537,0.527,0.524
15,0.513,0.474,0.496,0.507,0.516,0.5,0.525,0.522,0.545,0.539,0.539,0.543,0.529,0.524
16,0.517,0.477,0.498,0.5,0.508,0.522,0.514,0.531,0.513,0.544,0.53,0.527,0.525,0.543
17,0.511,0.481,0.512,0.51,0.526,0.494,0.529,0.505,0.523,0.529,0.521,0.53,0.522,0.524
18,0.498,0.486,0.513,0.505,0.504,0.506,0.521,0.529,0.537,0.515,0.535,0.532,0.526,0.524
19,0.506,0.52,0.495,0.492,0.507,0.532,0.529,0.537,0.504,0.526,0.54,0.531,0.535,0.526
20,0.509,0.482,0.496,0.497,0.518,0.524,0.518,0.526,0.517,0.512,0.538,0.523,0.538,0.545
21,0.509,0.487,0.501,0.506,0.509,0.498,0.517,0.536,0.52,0.503,0.524,0.528,0.532,0.531
22,0.511,0.49,0.507,0.503,0.523,0.527,0.514,0.534,0.519,0.541,0.531,0.532,0.523,0.526
23,0.501,0.484,0.502,0.502,0.512,0.527,0.524,0.538,0.509,0.53,0.538,0.53,0.538,0.546
24,0.505,0.505,0.513,0.51,0.51,0.498,0.531,0.536,0.515,0.494,0.523,0.536,0.523,0.536
25,0.516,0.509,0.498,0.497,0.51,0.498,0.53,0.52,0.506,0.544,0.525,0.538,0.537,0.538
26,0.505,0.494,0.495,0.513,0.512,0.51,0.53,0.505,0.516,0.526,0.521,0.525,0.522,0.529
27,0.502,0.508,0.508,0.516,0.519,0.528,0.528,0.539,0.532,0.505,0.521,0.521,0.542,0.531
28,0.512,0.485,0.497,0.51,0.514,0.522,0.515,0.539,0.52,0.543,0.537,0.521,0.522,0.54
29,0.506,0.494,0.492,0.519,0.507,0.504,0.526,0.53,0.541,0.526,0.538,0.534,0.531,0.534
30,0.498,0.509,0.504,0.514,0.516,0.527,0.52,0.539,0.513,0.523,0.528,0.538,0.542,0.53
31,0.515,0.477,0.496,0.493,0.52,0.532,0.525,0.526,0.518,0.523,0.536,0.527,0.536,0.537
32,0.501,0.491,0.51,0.498,0.516,0.53,0.521,0.532,0.515,0.527,0.528,0.529,0.542,0.521
33,0.514,0.497,0.506,0.507,0.506,0.522,0.516,0.53,0.516,0.533,0.536,0.527,0.535,0.523
34,0.506,0.495,0.503,0.498,0.518,0.519,0.521,0.539,0.513,0.546,0.546,0.538,0.523,0.542
35,0.504,0.475,0.502,0.501,0.514,0.509,0.528,0.531,0.533,0.539,0.526,0.526,0.533,0.538
36,0.511,0.515,0.498,0.509,0.519,0.503,0.513,0.514,0.51,0.524,0.527,0.531,0.521,0.526
37,0.505,0.481,0.502,0.514,0.519,0.531,0.521,0.535,0.508,0.505,0.548,0.538,0.525,0.546
38,0.513,0.509,0.498,0.523,0.509,0.514,0.525,0.516,0.522,0.53,0.522,0.528,0.53,0.542
39,0.514,0.5,0.511,0.506,0.51,0.522,0.519,0.519,0.522,0.523,0.524,0.532,0.525,0.526
40,0.513,0.499,0.496,0.523,0.517,0.504,0.531,0.545,0.54,0.493,0.534,0.54,0.539,0.53
41,0.504,0.481,0.506,0.508,0.512,0.516,0.514,0.545,0.515,0.537,0.538,0.537,0.536,0.522
42,0.505,0.487,0.493,0.504,0.516,0.526,0.514,0.536,0.507,0.498,0.541,0.526,0.522,0.542
43,0.507,0.506,0.512,0.519,0.507,0.518,0.526,0.511,0.506,0.528,0.54,0.537,0.541,0.528
44,0.499,0.487,0.495,0.505,0.512,0.52,0.525,0.506,0.542,0.524,0.528,0.524,0.54,0.536
45,0.5,0.5,0.495,0.504,0.52,0.493,0.513,0.52,0.546,0.535,0.527,0.521,0.538,0.533
46,0.513,0.517,0.498,0.519,0.516,0.528,0.523,0.515,0.543,0.511,0.538,0.539,0.539,0.525
47,0.502,0.492,0.492,0.523,0.515,0.492,0.522,0.516,0.524,0.539,0.536,0.537,0.541,0.533
48,0.509,0.497,0.506,0.52,0.526,0.492,0.521,0.532,0.546,0.495,0.521,0.528,0.524,0.538
49,0.509,0.477,0.522,0.519,0.515,0.526,0.525,0.524,0.523,0.514,0.528,0.526,0.529,0.529
50,0.501,0.499,0.51,0.495,0.514,0.5,0.526,0.529,0.513,0.493,0.526,0.523,0.525,0.547
51,0.5,0.487,0.522,0.507,0.516,0.531,0.524,0.513,0.513,0.542,0.521,0.523,0.529,0.532
52,0.503,0.505,0.521,0.508,0.523,0.493,0.523,0.515,0.544,0.512,0.524,0.535,0.539,0.525
53,0.504,0.487,0.504,0.494,0.528,0.504,0.52,0.534,0.53,0.495,0.524,0.535,0.526,0.533
54,0.504,0.497,0.511,0.494,0.52,0.532,0.517,0.52,0.537,0.526,0.536,0.527,0.537,0.529
55,0.516,0.506,0.501,0.507,0.526,0.504,0.518,0.506,0.512,0.536,0.544,0.526,0.537,0.527
56,0.5,0.479,0.501,0.494,0.521,0.495,0.523,0.52,0.506,0.501,0.546,0.541,0.535,0.523
57,0.501,0.515,0.521,0.497,0.52,0.533,0.523,0.535,0.517,0.529,0.544,0.526,0.523,0.533
58,0.508,0.49,0.496,0.517,0.516,0.513,0.518,0.515,0.531,0.51,0.534,0.538,0.539,0.525
59,0.512,0.507,0.497,0.507,0.505,0.533,0.52,0.54,0.52,0.505,0.523,0.53,0.536,0.531
60,0.498,0.49,0.513,0.515,0.524,0.5,0.525,0.505,0.522,0.492,0.54,0.537,0.536,0.54
61,0.509,0.483,0.507,0.518,0.522,0.497,0.521,0.516,0.5,0.507,0.541,0.521,0.537,0.537
62,0.502,0.487,0.499,0.504,0.509,0.512,0.519,0.54,0.515,0.519,0.522,0.54,0.54,0.535
63,0.516,0.513,0.504,0.495,0.525,0.501,0.527,0.517,0.508,0.496,0.531,0.527,0.533,0.545
64,0.516,0.5,0.502,0.519,0.518,0.5,0.521,0.541,0.542,0.494,0.527,0.533,0.529,0.534
65,0.498,0.511,0.499,0.493,0.526,0.5,0.524,0.524,0.518,0.535,0.536,0.543,0.524,0.535
66,0.506,0.495,0.502,0.509,0.524,0.512,0.528,0.518,0.532,0.517,0.533,0.543,0.523,0.527
67,0.498,0.489,0.521,0.524,0.522,0.523,0.525,0.539,0.543,0.498,0.546,0.521,0.527,0.538
68,0.509,0.509,0.517,0.494,0.519,0.514,0.522,0.529,0.545,0.493,0.526,0.533,0.538,0.536
69,0.51,0.5,0.509,0.494,0.508,0.512,0.523,0.535,0.528,0.519,0.542,0.535,0.534,0.539
70,0.512,0.496,0.519,0.507,0.517,0.527,0.526,0.536,0.532,0.529,0.539,0.529,0.539,0.527
71,0.51,0.508,0.503,0.517,0.524,0.53,0.525,0.538,0.54,0.544,0.524,0.529,0.527,0.528
72,0.503,0.495,0.5,0.523,0.511,0.502,0.523,0.525,0.534,0.509,0.537,0.527,0.529,0.541
73,0.511,0.476,0.502,0.505,0.524,0.496,0.521,0.531,0.532,0.53,0.545,0.521,0.54,0.521
74,0.502,0.483,0.507,0.524,0.525,0.518,0.528,0.509,0.52,0.495,0.534,0.543,0.529,0.528
75,0.513,0.488,0.52,0.511,0.514,0.496,0.526,0.535,0.501,0.492,0.532,0.542,0.537,0.547
76,0.516,0.482,0.511,0.504,0.514,0.527,0.52,0.524,0.542,0.547,0.534,0.526,0.521,0.543
77,0.501,0.477,0.515,0.511,0.511,0.51,0.524,0.542,0.512,0.514,0.533,0.533,0.522,0.531
78,0.512,0.505,0.494,0.498,0.517,0.509,0.525,0.526,0.535,0.542,0.534,0.534,0.528,0.531
79,0.511,0.502,0.522,0.519,0.508,0.493,0.523,0.528,0.529,0.521,0.524,0.527,0.54,0.524
80,0.508,0.491,0.508,0.507,0.51,0.507,0.524,0.538,0.506,0.502,0.541,0.532,0.531,0.541
81,0.5,0.518,0.522,0.514,0.512,0.532,0.518,0.542,0.508,0.524,0.538,0.528,0.537,0.526
82,0.517,0.477,0.511,0.498,0.505,0.506,0.513,0.523,0.5,0.52,0.527,0.535,0.543,0.523
83,0.499,0.518,0.505,0.496,0.527,0.531,0.531,0.511,0.513,0.526,0.543,0.54,0.539,0.523
84,0.498,0.489,0.521,0.512,0.51,0.507,0.523,0.533,0.531,0.525,0.534,0.538,0.543,0.536
85,0.505,0.501,0.496,0.497,0.513,0.509,0.514,0.526,0.532,0.536,0.541,0.524,0.526,0.534
86,0.499,0.513,0.508,0.514,0.524,0.499,0.527,0.525,0.535,0.506,0.53,0.523,0.527,0.53
87,0.514,0.515,0.497,0.518,0.525,0.496,0.523,0.539,0.534,0.509,0.538,0.537,0.528,0.532
88,0.516,0.494,0.52,0.496,0.51,0.501,0.513,0.537,0.527,0.519,0.539,0.526,0.524,0.523
89,0.501,0.505,0.498,0.513,0.516,0.512,0.53,0.513,0.533,0.493,0.523,0.539,0.53,0.545
90,0.511,0.475,0.518,0.509,0.515,0.516,0.525,0.514,0.52,0.526,0.522,0.535,0.543,0.524
91,0.509,0.477,0.51,0.514,0.52,0.505,0.524,0.523,0.519,0.534,0.544,0.53,0.527,0.523
92,0.507,0.48,0.518,0.5,0.505,0.502,0.514,0.521,0.532,0.528,0.546,0.534,0.541,0.545
93,0.511,0.521,0.492,0.495,0.528,0.518,0.525,0.514,0.522,0.539,0.529,0.526,0.535,0.524
94,0.513,0.478,0.493,0.514,0.51,0.52,0.523,0.542,0.513,0.533,0.527,0.538,0.525,0.526
95,0.508,0.519,0.507,0.517,0.506,0.495,0.52,0.518,0.501,0.506,0.537,0.529,0.521,0.524
96,0.513,0.487,0.515,0.511,0.527,0.507,0.525,0.508,0.518,0.496,0.543,0.532,0.521,0.528
97,0.5,0.485,0.504,0.515,0.511,0.497,0.515,0.513,0.532,0.532,0.53,0.534,0.524,0.544
98,0.51,0.491,0.496,0.519,0.521,0.527,0.514,0.533,0.527,0.528,0.525,0.525,0.528,0.522
99,0.514,0.497,0.521,0.499,0.507,0.493,0.529,0.545,0.516,0.512,0.543,0.538,0.521,0.521
100,0.514,0.506,0.52,0.503,0.512,0.5,0.53,0.51,0.527,0.525,0.523,0.536,0.524,0.526
101,0.516,0.521,0.517,0.522,0.528,0.499,0.525,0.534,0.531,0.545,0.536,0.522,0.533,0.529
102,0.5,0.484,0.521,0.524,0.516,0.528,0.521,0.529,0.544,0.528,0.527,0.538,0.539,0.525
103,0.506,0.5,0.493,0.5,0.514,0.502,0.529,0.508,0.536,0.502,0.526,0.537,0.521,0.527
104,0.502,0.475,0.501,0.52,0.523,0.51,0.523,0.53,0.525,0.535,0.536,0.535,0.525,0.536
105,0.516,0.5,0.515,0.493,0.519,0.493,0.515,0.535,0.517,0.507,0.538,0.526,0.521,0.546
106,0.514,0.474,0.506,0.496,0.522,0.511,0.521,0.505,0.545,0.503,0.523,0.532,0.526,0.54
107,0.514,0.474,0.509,0.503,0.512,0.503,0.523,0.523,0.5,0.528,0.523,0.529,0.539,0.54
108,0.505,0.51,0.508,0.496,0.516,0.52,0.529,0.527,0.535,0.52,0.523,0.531,0.53,0.531
109,0.512,0.493,0.517,0.5,0.51,0.496,0.531,0.508,0.53,0.499,0.534,0.537,0.537,0.531
110,0.511,0.494,0.522,0.495,0.519,0.492,0.525,0.538,0.51,0.539,0.545,0.538,0.521,0.522
111,0.506,0.474,0.508,0.499,0.516,0.53,0.528,0.537,0.543,0.5,0.526,0.525,0.542,0.535
112,0.507,0.511,0.513,0.494,0.524,0.521,0.52,0.535,0.527,0.544,0.526,0.526,0.542,0.547
113,0.503,0.497,0.522,0.513,0.504,0.519,0.519,0.539,0.54,0.537,0.534,0.531,0.541,0.526
114,0.502,0.484,0.507,0.509,0.515,0.493,0.524,0.523,0.543,0.54,0.546,0.531,0.537,0.545
115,0.511,0.497,0.522,0.51,0.516,0.509,0.531,0.506,0.541,0.547,0.532,0.534,0.537,0.534
116,0.507,0.497,0.52,0.494,0.524,0.517,0.521,0.541,0.507,0.531,0.54,0.54,0.536,0.534
117,0.507,0.478,0.504,0.521,0.525,0.494,0.515,0.516,0.52,0.539,0.524,0.543,0.534,0.537
118,0.5,0.484,0.511,0.509,0.509,0.515,0.515,0.519,0.533,0.547,0.527,0.527,0.536,0.547
119,0.507,0.51,0.5,0.524,0.514,0.496,0.526,0.522,0.503,0.511,0.529,0.535,0.542,0.522
120,0.499,0.492,0.495,0.494,0.519,0.501,0.531,0.52,0.537,0.529,0.532,0.54,0.537,0.539
121,0.5,0.5,0.518,0.497,0.505,0.52,0.516,0.537,0.518,0.539,0.541,0.523,0.525,0.541
122,0.504,0.486,0.51,0.51,0.509,0.518,0.527,0.543,0.545,0.518,0.534,0.538,0.523,0.535
123,0.515,0.481,0.497,0.518,0.527,0.516,0.529,0.519,0.513,0.492,0.532,0.536,0.525,0.537
124,0.506,0.519,0.495,0.501,0.526,0.522,0.521,0.511,0.502,0.536,0.548,0.538,0.541,0.535
125,0.507,0.508,0.511,0.492,0.51,0.527,0.515,0.508,0.537,0.524,0.521,0.531,0.542,0.524
126,0.502,0.504,0.507,0.515,0.512,0.523,0.52,0.513,0.512,0.534,0.533,0.525,0.529,0.542
127,0.503,0.51,0.511,0.506,0.506,0.509,0.514,0.515,0.537,0.497,0.538,0.53,0.534,0.524
128,0.499,0.478,0.514,0.509,0.512,0.51,0.516,0.506,0.503,0.508,0.532,0.537,0.529,0.547
129,0.515,0.51,0.515,0.522,0.517,0.493,0.515,0.537,0.537,0.511,0.523,0.531,0.526,0.521
130,0.513,0.478,0.514,0.502,0.522,0.523,0.519,0.512,0.5,0.511,0.533,0.538,0.54,0.543
131,0.516,0.495,0.511,0.492,0.516,0.5,0.513,0.525,0.521,0.532,0.521,0.542,0.533,0.528
132,0.507,0.498,0.519,0.507,0.516,0.495,0.526,0.518,0.502,0.518,0.534,0.528,0.523,0.536
133,0.501,0.497,0.515,0.501,0.51,0.515,0.522,0.517,0.512,0.513,0.526,0.536,0.534,0.534
134,0.512,0.521,0.516,0.506,0.513,0.527,0.517,0.532,0.533,0.511,0.546,0.521,0.528,0.53
135,0.511,0.494,0.505,0.524,0.507,0.518,0.521,0.51,0.546,0.517,0.522,0.539,0.533,0.535
136,0.509,0.498,0.495,0.509,0.52,0.495,0.514,0.539,0.536,0.546,0.524,0.538,0.541,0.547
137,0.506,0.477,0.515,0.496,0.516,0.512,0.525,0.542,0.518,0.521,0.528,0.534,0.538,0.529
138,0.5,0.488,0.506,0.521,0.513,0.522,0.521,0.54,0.52,0.494,0.523,0.525,0.541,0.544
139,0.516,0.492,0.506,0.501,0.526,0.515,0.526,0.509,0.532,0.539,0.523,0.524,0.543,0.525
140,0.513,0.494,0.502,0.492,0.517,0.526,0.529,0.539,0.518,0.531,0.544,0.534,0.526,0.546
141,0.511,0.52,0.497,0.515,0.504,0.512,0.531,0.519,0.524,0.5,0.544,0.532,0.541,0.541
142,0.506,0.48,0.518,0.518,0.516,0.501,0.522,0.52,0.528,0.501,0.547,0.533,0.539,0.538
143,0.498,0.505,0.522,0.52,0.511,0.514,0.513,0.511,0.547,0.518,0.547,0.523,0.525,0.547
144,0.505,0.507,0.496,0.493,0.518,0.528,0.515,0.528,0.505,0.531,0.524,0.531,0.542,0.537
145,0.5,0.483,0.517,0.499,0.505,0.5,0.519,0.522,0.528,0.502,0.547,0.525,0.539,0.539
146,0.515,0.501,0.522,0.517,0.526,0.516,0.513,0.521,0.507,0.514,0.527,0.523,0.527,0.547
147,0.498,0.494,0.51,0.497,0.522,0.513,0.518,0.521,0.535,0.508,0.524,0.527,0.537,0.523
148,0.502,0.483,0.518,0.497,0.525,0.514,0.516,0.511,0.527,0.533,0.536,0.542,0.539,0.541
149,0.515,0.508,0.513,0.511,0.513,0.526,0.529,0.524,0.505,0.502,0.523,0.524,0.536,0.521
150,0.503,0.497,0.511,0.496,0.506,0.515,0.527,0.515,0.527,0.504,0.542,0.537,0.537,0.528
151,0.509,0.492,0.508,0.511,0.508,0.506,0.513,0.54,0.5,0.504,0.524,0.535,0.542,0.527
152,0.509,0.49,0.507,0.504,0.512,0.504,0.519,0.544,0.535,0.539,0.53,0.537,0.524,0.542
153,0.513,0.52,0.501,0.516,0.52,0.53,0.524,0.53,0.507,0.522,0.534,0.533,0.532,0.53
154,0.517,0.493,0.508,0.509,0.516,0.513,0.518,0.53,0.524,0.507,0.541,0.538,0.526,0.533
155,0.515,0.482,0.503,0.506,0.516,0.533,0.529,0.507,0.504,0.545,0.521,0.526,0.533,0.539
156,0.499,0.474,0.493,0.506,0.519,0.515,0.514,0.545,0.544,0.537,0.548,0.536,0.529,0.531
157,0.511,0.491,0.492,0.504,0.51,0.519,0.519,0.521,0.507,0.531,0.525,0.524,0.538,0.541
158,0.5,0.518,0.494,0.5,0.513,0.494,0.519,0.545,0.522,0.539,0.54,0.529,0.525,0.547
159,0.517,0.483,0.521,0.523,0.516,0.515,0.521,0.517,0.535,0.525,0.527,0.522,0.526,0.545
160,0.511,0.511,0.509,0.517,0.509,0.507,0.513,0.523,0.515,0.532,0.524,0.527,0.525,0.544
161,0.503,0.513,0.492,0.523,0.515,0.512,0.52,0.537,0.503,0.519,0.537,0.537,0.537,0.525
162,0.509,0.516,0.522,0.522,0.526,0.519,0.526,0.51,0.511,0.506,0.539,0.54,0.541,0.534
163,0.506,0.516,0.501,0.495,0.51,0.519,0.525,0.538,0.541,0.499,0.548,0.538,0.524,0.538
164,0.5,0.508,0.498,0.495,0.523,0.509,0.522,0.534,0.523,0.492,0.543,0.525,0.53,0.521
165,0.514,0.501,0.507,0.508,0.518,0.513,0.515,0.544,0.507,0.506,0.528,0.533,0.53,0.54
166,0.503,0.5,0.502,0.502,0.51,0.52,0.517,0.511,0.541,0.509,0.521,0.528,0.53,0.521
167,0.507,0.511,0.496,0.522,0.526,0.523,0.517,0.526,0.508,0.505,0.527,0.533,0.529,0.546
168,0.508,0.486,0.501,0.511,0.511,0.493,0.528,0.526,0.5,0.545,0.547,0.542,0.538,0.522
169,0.509,0.511,0.522,0.513,0.522,0.498,0.526,0.505,0.538,0.542,0.526,0.539,0.534,0.535
170,0.501,0.485,0.507,0.52,0.524,0.527,0.522,0.517,0.501,0.513,0.522,0.521,0.534,0.541
171,0.505,0.512,0.496,0.516,0.51,0.525,0.531,0.519,0.528,0.546,0.528,0.526,0.541,0.532
172,0.51,0.477,0.515,0.493,0.511,0.522,0.515,0.536,0.509,0.501,0.521,0.534,0.539,0.521
173,0.5,0.481,0.501,0.505,0.505,0.516,0.52,0.515,0.51,0.498,0.534,0.543,0.538,0.536
174,0.498,0.518,0.504,0.515,0.512,0.523,0.526,0.508,0.509,0.535,0.526,0.526,0.536,0.53
175,0.512,0.511,0.515,0.496,0.526,0.524,0.515,0.529,0.506,0.508,0.531,0.531,0.543,0.541
176,0.513,0.498,0.517,0.496,0.504,0.517,0.514,0.541,0.523,0.497,0.535,0.523,0.528,0.527
177,0.514,0.509,0.51,0.492,0.523,0.51,0.526,0.542,0.536,0.528,0.522,0.527,0.526,0.522
178,0.511,0.494,0.519,0.494,0.516,0.492,0.515,0.521,0.529,0.537,0.544,0.538,0.521,0.547
179,0.517,0.496,0.504,0.5,0.528,0.494,0.515,0.532,0.533,0.492,0.533,0.523,0.542,0.521
180,0.501,0.484,0.518,0.503,0.511,0.526,0.525,0.543,0.541,0.518,0.538,0.538,0.531,0.544
181,0.517,0.51,0.504,0.523,0.52,0.53,0.519,0.545,0.545,0.497,0.539,0.521,0.538,0.545
182,0.504,0.506,0.506,0.511,0.525,0.524,0.519,0.54,0.524,0.516,0.528,0.538,0.527,0.53
183,0.5,0.502,0.507,0.505,0.523,0.527,0.524,0.536,0.509,0.527,0.536,0.538,0.533,0.537
184,0.498,0.514,0.503,0.522,0.506,0.523,0.53,0.535,0.509,0.519,0.545,0.531,0.525,0.521
185,0.498,0.479,0.515,0.507,0.521,0.514,0.523,0.514,0.529,0.528,0.547,0.525,0.525,0.525
186,0.508,0.489,0.512,0.494,0.505,0.503,0.529,0.533,0.543,0.495,0.538,0.542,0.538,0.527
187,0.512,0.509,0.502,0.522,0.515,0.526,0.526,0.524,0.503,0.531,0.53,0.538,0.537,0.526
188,0.509,0.5,0.515,0.511,0.518,0.528,0.521,0.506,0.527,0.543,0.547,0.522,0.524,0.524
189,0.502,0.498,0.515,0.497,0.52,0.497,0.524,0.537,0.539,0.493,0.543,0.537,0.527,0.539
190,0.5,0.492,0.515,0.496,0.515,0.532,0.526,0.51,0.513,0.5,0.525,0.523,0.54,0.523
191,0.502,0.485,0.498,0.523,0.52,0.52,0.516,0.534,0.532,0.523,0.527,0.53,0.522,0.525
192,0.509,0.483,0.51,0.517,0.527,0.52,0.528,0.539,0.544,0.506,0.521,0.541,0.534,0.53
193,0.501,0.484,0.518,0.522,0.518,0.524,0.53,0.52,0.517,0.504,0.528,0.53,0.538,0.533
194,0.498,0.514,0.495,0.523,0.521,0.494,0.519,0.516,0.527,0.503,0.53,0.526,0.524,0.524
195,0.515,0.509,0.512,0.523,0.519,0.501,0.528,0.518,0.512,0.526,0.548,0.543,0.525,0.547
196,0.504,0.494,0.508,0.523,0.513,0.492,0.53,0.529,0.54,0.513,0.525,0.528,0.525,0.532
197,0.502,0.501,0.502,0.519,0.504,0.527,0.526,0.531,0.536,0.493,0.538,0.542,0.524,0.521
198,0.508,0.474,0.499,0.516,0.521,0.511,0.519,0.516,0.546,0.507,0.531,0.522,0.535,0.533
199,0.502,0.487,0.494,0.505,0.511,0.512,0.516,0.53,0.5,0.504,0.537,0.532,0.524,0.541
200,0.511,0.505,0.494,0.492,0.518,0.513,0.519,0.514,0.509,0.533,0.538,0.542,0.525,0.542
201,0.516,0.519,0.516,0.515,0.508,0.501,0.52,0.51,0.54,0.53,0.538,0.525,0.521,0.529
202,0.514,0.5,0.494,0.505,0.51,0.51,0.531,0.537,0.508,0.527,0.534,0.539,0.54,0.523
203,0.511,0.487,0.495,0.497,0.513,0.513,0.513,0.52,0.538,0.517,0.539,0.534,0.527,0.541
204,0.515,0.487,0.503,0.504,0.504,0.497,0.52,0.535,0.539,0.534,0.521,0.53,0.525,0.543
205,0.512,0.502,0.511,0.513,0.514,0.503,0.513,0.525,0.524,0.521,0.546,0.542,0.532,0.541
206,0.513,0.509,0.51,0.521,0.513,0.497,0.525,0.532,0.546,0.522,0.537,0.54,0.542,0.546
207,0.515,0.515,0.507,0.508,0.527,0.494,0.516,0.523,0.528,0.501,0.528,0.526,0.543,0.521
208,0.509,0.505,0.504,0.499,0.528,0.524,0.517,0.528,0.546,0.507,0.533,0.531,0.533,0.532
209,0.506,0.522,0.518,0.51,0.516,0.503,0.518,0.516,0.516,0.495,0.535,0.535,0.521,0.522
210,0.503,0.482,0.503,0.516,0.522,0.51,0.518,0.537,0.529,0.521,0.529,0.543,0.531,0.535
211,0.513,0.521,0.514,0.494,0.519,0.524,0.52,0.508,0.5,0.517,0.532,0.539,0.541,0.544
212,0.498,0.508,0.494,0.523,0.527,0.504,0.513,0.527,0.522,0.503,0.522,0.536,0.53,0.525
213,0.502,0.475,0.501,0.497,0.515,0.504,0.531,0.531,0.541,0.509,0.542,0.525,0.535,0.54
214,0.505,0.502,0.512,0.508,0.506,0.514,0.528,0.541,0.524,0.518,0.524,0.523,0.527,0.537
215,0.508,0.485,0.502,0.502,0.516,0.53,0.531,0.535,0.535,0.51,0.539,0.523,0.537,0.521
216,0.505,0.497,0.513,0.496,0.511,0.513,0.524,0.517,0.512,0.494,0.54,0.533,0.536,0.532
217,0.505,0.512,0.516,0.501,0.508,0.531,0.516,0.535,0.546,0.508,0.529,0.523,0.53,0.522
218,0.517,0.478,0.507,0.511,0.508,0.509,0.53,0.53,0.528,0.516,0.525,0.526,0.539,0.539
219,0.504,0.517,0.505,0.504,0.526,0.497,0.518,0.522,0.535,0.498,0.523,0.53,0.523,0.541
220,0.514,0.511,0.516,0.509,0.526,0.533,0.52,0.517,0.504,0.522,0.54,0.542,0.522,0.545
221,0.5,0.503,0.502,0.516,0.511,0.494,0.517,0.542,0.509,0.496,0.536,0.521,0.529,0.541
222,0.504,0.489,0.493,0.515,0.508,0.498,0.525,0.542,0.502,0.528,0.543,0.523,0.539,0.546
223,0.498,0.496,0.508,0.512,0.506,0.501,0.515,0.515,0.545,0.494,0.547,0.53,0.528,0.524
224,0.504,0.49,0.512,0.508,0.525,0.51,0.513,0.535,0.54,0.531,0.54,0.538,0.542,0.535
225,0.509,0.501,0.504,0.511,0.514,0.511,0.514,0.52,0.52,0.508,0.545,0.54,0.537,0.531
226,0.515,0.517,0.498,0.522,0.504,0.496,0.521,0.532,0.5,0.492,0.535,0.543,0.541,0.528
227,0.499,0.512,0.51,0.496,0.512,0.503,0.523,0.532,0.537,0.519,0.545,0.536,0.524,0.527
228,0.513,0.482,0.522,0.508,0.517,0.498,0.517,0.532,0.544,0.512,0.526,0.539,0.528,0.547
229,0.514,0.518,0.508,0.504,0.527,0.497,0.517,0.542,0.547,0.497,0.537,0.539,0.521,0.526
230,0.506,0.506,0.518,0.501,0.514,0.503,0.529,0.511,0.529,0.546,0.539,0.528,0.53,0.533
231,0.507,0.502,0.495,0.493,0.514,0.5,0.513,0.51,0.526,0.538,0.526,0.521,0.534,0.545
232,0.513,0.48,0.495,0.496,0.521,0.525,0.518,0.542,0.543,0.509,0.525,0.537,0.528,0.532
233,0.507,0.487,0.499,0.509,0.512,0.531,0.523,0.513,0.5,0.498,0.528,0.525,0.54,0.527
234,0.515,0.512,0.492,0.522,0.51,0.509,0.52,0.538,0.537,0.499,0.54,0.542,0.524,0.524
235,0.506,0.503,0.504,0.514,0.508,0.515,0.518,0.528,0.52,0.524,0.542,0.527,0.526,0.545
236,0.517,0.5,0.496,0.502,0.507,0.505,0.518,0.541,0.502,0.505,0.531,0.521,0.527,0.53
237,0.502,0.483,0.511,0.513,0.513,0.502,0.526,0.518,0.543,0.521,0.545,0.521,0.527,0.546
238,0.516,0.521,0.522,0.519,0.505,0.53,0.524,0.537,0.534,0.493,0.525,0.529,0.54,0.53
239,0.503,0.482,0.517,0.503,0.504,0.515,0.519,0.545,0.538,0.524,0.548,0.535,0.541,0.544
240,0.51,0.474,0.507,0.508,0.523,0.514,0.522,0.509,0.513,0.535,0.525,0.536,0.532,0.532
241,0.505,0.495,0.506,0.514,0.505,0.525,0.515,0.508,0.511,0.507,0.537,0.531,0.534,0.546
242,0.516,0.494,0.522,0.505,0.507,0.525,0.52,0.532,0.531,0.495,0.525,0.527,0.538,0.53
243,0.513,0.484,0.505,0.514,0.516,0.504,0.53,0.527,0.512,0.537,0.547,0.53,0.532,0.54
244,0.498,0.512,0.494,0.509,0.524,0.494,0.53,0.544,0.509,0.497,0.532,0.531,0.542,0.525
245,0.513,0.487,0.498,0.52,0.525,0.533,0.522,0.516,0.513,0.521,0.526,0.528,0.526,0.521
246,0.508,0.505,0.519,0.517,0.523,0.518,0.519,0.537,0.518,0.546,0.531,0.522,0.524,0.528
247,0.501,0.502,0.52,0.495,0.513,0.505,0.531,0.524,0.547,0.521,0.546,0.538,0.539,0.527
248,0.512,0.48,0.506,0.523,0.528,0.498,0.523,0.522,0.511,0.543,0.543,0.529,0.523,0.524
249,0.517,0.493,0.519,0.519,0.523,0.524,0.518,0.534,0.538,0.492,0.54,0.532,0.531,0.528
250,0.501,0.477,0.508,0.519,0.51,0.521,0.522,0.537,0.513,0.494,0.529,0.539,0.528,0.545
251,0.516,0.5,0.496,0.503,0.518,0.503,0.53,0.512,0.506,0.499,0.522,0.528,0.538,0.539
252,0.506,0.514,0.495,0.514,0.506,0.503,0.529,0.534,0.523,0.543,0.541,0.542,0.534,0.545
253,0.509,0.493,0.521,0.495,0.52,0.498,0.515,0.543,0.531,0.502,0.544,0.538,0.538,0.543
254,0.499,0.517,0.52,0.499,0.515,0.522,0.523,0.516,0.51,0.533,0.523,0.541,0.542,0.524
255,0.514,0.519,0.501,0.515,0.508,0.522,0.53,0.507,0.52,0.532,0.528,0.533,0.54,0.526
256,0.5,0.508,0.51,0.517,0.514,0.511,0.521,0.505,0.538,0.503,0.547,0.525,0.522,0.532
257,0.51,0.486,0.499,0.492,0.511,0.509,0.53,0.512,0.542,0.544,0.537,0.531,0.527,0.521
258,0.502,0.499,0.503,0.507,0.509,0.532,0.517,0.527,0.544,0.522,0.545,0.528,0.532,0.536
259,0.507,0.481,0.522,0.518,0.522,0.502,0.515,0.507,0.523,0.515,0.528,0.533,0.521,0.542
260,0.498,0.511,0.522,0.521,0.513,0.508,0.513,0.526,0.527,0.498,0.545,0.521,0.532,0.543
261,0.512,0.494,0.507,0.522,0.521,0.528,0.525,0.534,0.541,0.535,0.544,0.523,0.536,0.526
262,0.504,0.513,0.511,0.516,0.513,0.509,0.526,0.544,0.523,0.531,0.524,0.527,0.528,0.534
263,0.517,0.513,0.499,0.509,0.525,0.533,0.515,0.519,0.547,0.493,0.529,0.543,0.539,0.527
264,0.506,0.501,0.503,0.509,0.509,0.525,0.525,0.507,0.518,0.509,0.54,0.531,0.542,0.54
265,0.498,0.503,0.515,0.523,0.516,0.523,0.516,0.54,0.504,0.523,0.523,0.526,0.524,0.523
266,0.508,0.476,0.504,0.498,0.517,0.513,0.527,0.532,0.504,0.528,0.537,0.53,0.533,0.547
267,0.509,0.507,0.492,0.506,0.505,0.511,0.515,0.535,0.543,0.528,0.533,0.534,0.542,0.535

==> results/results.txt <==
10% ASR_7: Max = 0.5337, Std = 0.0129897948556636
20% ASR_7: Max = 0.5383, Std = 0.008432565
30% ASR_7: Max = 0.5428, Std = 0.002132565
40% ASR_7: Max = 0.5436, Std = 0.00191565
50% ASR_7: Max = 0.5447, Std = 0.001343
60% ASR_7: Max = 0.5453, Std = 0.001143
70% ASR_7: Max = 0.5464, Std = 0.00042
80% ASR_7: Max = 0.54648, Std = 0.00031
90% ASR_7: Max = 0.5469, Std = 00
100% ASR_7 Max = 0.5469, Std = 0

